State-dependent Priority Scheduling for Networked Control Systems

Networked control systems (NCS) have attracted considerable attention in recent years. While the stabilizability and optimal control of NCS for a given communication system has already been studied extensively, the design of the communication system for NCS has recently seen an increase in more thorough investigation. In this paper, we address an optimal scheduling problem for a set of NCS sharing a dedicated communication channel, providing performance bounds and asymptotic stability. We derive a suboptimal scheduling policy with dynamic state-based priorities calculated at the sensors, which are then used for stateless priority queuing in the network, making it both scalable and efficient to implement on routers or multi-layer switches. These properties are beneficial towards leveraging existing IP networks for control, which will be a crucial factor for the proliferation of wide-area NCS applications. By allowing for an arbitrary number of concurrent transmissions, we are able to investigate the relationship between available bandwidth, transmission rate, and delay. To demonstrate the feasibility of our approach, we provide a proof-of-concept implementation of the priority scheduler using real networking hardware.

==> eval/ncs_coord_p.txt <==
0 35.0076066909 0.0371896018621 -0.198423878821 0.348248904501 0.0108584669502 -0.0418187570721
1 36.5152305373 0.161127764104 -0.297385722154 0.849444308749 0.134623882417 -0.254922674041
2 38.8368555231 -0.00455378261203 -0.696011940791 1.08144064958 -0.215504896609 -0.266248330777
3 41.6379888877 0.182744888757 -0.73735084571 1.24622904103 -0.289489217821 -0.589693892327
4 44.6914528653 0.284086798771 -1.03603947389 1.29285061682 -0.580228629551 -0.874207544655
5 47.6164024095 0.713722066239 -0.9985909524 1.2438741845 -0.793007965929 -1.24939749764
6 50.5889647464 1.0022808006 -1.20303948244 1.63051183423 -0.786098094919 -1.39774772996
7 52.2319212239 1.31690911464 -1.08012284665 1.95595186186 -0.656093971204 -1.49448592409
8 52.7661470721 1.65162532898 -0.524125748167 1.90577221816 -0.524860280061 -2.02884355256
9 51.6683026409 1.4064681476 -0.219488672159 1.99948519514 -0.942080125066 -2.3520203969
10 49.1872807964 2.00680186618 -0.497984548765 2.2820393318 -1.1926288393 -2.5234493692
11 45.1164729578 2.29153324247 -0.815473641076 2.23005487105 -1.53805363483 -2.29918222903
12 39.7808034906 2.21424696548 -1.337552784 2.43898393105 -1.57126226863 -1.86453644565
13 32.9198057813 2.45024255172 -1.65701113225 2.06455028235 -1.84808682735 -1.24329549712
14 25.2982638946 2.50142487156 -1.71860409523 1.82200578852 -2.16607267407 -0.861694146409
15 17.1620340207 2.18923735773 -1.78083304136 1.35942831262 -2.28313368119 -0.241950336601
16 8.66925251079 2.16015974962 -2.63593244355 0.309412679231 -2.28888617746 0.465774007438
17 0.210163784043 1.22597498298 -2.81793821675 -0.0358903054701 -2.07187268297 1.18370215685
18 -7.24287407981 0.870844282397 -2.75195639706 -0.865510045325 -1.553391715 2.30657911417
19 -14.0147195562 0.416643449463 -2.5988620742 -1.34820406941 -0.995256338032 3.19846813638
20 -20.0616588303 0.03019940217 -2.57896324998 -1.80971011423 -0.546483707249 4.31577594393
21 -25.4507279639 -0.457037546978 -2.28792360836 -2.13704663217 -0.752941027315 4.59389538727
22 -29.837407435 -0.0114715890868 -1.94656681318 -2.51491229806 -0.315310706774 4.58706573035
23 -33.2962390527 0.208796133786 -1.64986634855 -2.81643133775 -0.122113348961 4.57545760542
24 -35.644506576 -0.0965279186191 -1.12515732934 -3.01906359157 0.146099081138 4.52470500393
25 -38.6407893656 -0.225510458586 -0.388369701147 -3.13758564107 0.394989082554 4.22432042067
26 -41.1365362254 -0.440957486457 0.511167734673 -3.2215124989 0.424431664772 4.02233560916
27 -43.0955935186 -0.274307555123 0.918136218807 -3.01077862185 0.736330980834 3.61545536052
28 -45.2396015879 -0.620627883686 1.14022611936 -2.9203601522 1.06398835514 3.14622584462
29 -46.3162465808 -1.1098364379 1.2079611899 -2.78778917757 0.748414660734 2.75406488175
30 -47.6171472546 -1.23319425119 1.02065555709 -3.25638271031 1.21507159613 2.30514671968
31 -47.9714643551 -1.68508033464 0.772685152935 -3.00454484104 1.33954667713 1.88247002464
32 -47.7036638817 -2.07115075615 0.445781218135 -2.99446651343 1.25356863039 1.29242089848
33 -47.0173177389 -2.5279986541 0.95552171494 -2.73076268822 0.907038026316 0.412343401211
34 -45.9189576456 -3.00653873417 1.17553750827 -2.49251537785 0.626174115143 -0.270383367185
35 -44.5520522338 -3.04447426979 1.34832439055 -2.43319705732 0.12680128964 -0.578830612531
36 -42.5766656435 -2.87389327502 2.0810915739 -1.97683617349 -0.0696636464788 -0.481487947927
37 -40.0460829498 -2.81451192913 2.35183705041 -1.66738166834 -0.246317420916 0.211113175109
38 -37.5322306236 -2.2904331635 2.60452289722 -0.837509597877 -0.670818986539 0.935582783669
39 -34.6646341548 -1.39353649016 2.66810975332 -0.446080875061 -0.75547350077 1.14451184366
40 -32.3670733963 -0.985395734378 2.05345208986 0.356976770594 -0.602722952588 1.50455852212
41 -30.0392031705 -0.539301108329 1.67818192278 0.794388794215 -0.0987183362699 1.55064151759
42 -27.8217419117 -0.494207610979 1.25546512069 1.24801093978 0.371344260265 1.46230861431
43 -25.6777338424 -0.833842667988 0.696046318259 1.84637368354 1.44298847746 1.44412293389
44 -23.3324456996 -1.31360314816 0.71522894524 2.23722257307 2.19222246784 1.31527618492
45 -21.3941294786 -1.88892152941 0.831333112845 2.7853884844 2.25641092963 0.984433165282
46 -19.5507523644 -2.62327007627 1.03351845959 3.40483607503 1.89819198653 1.59254192114
47 -18.1480370903 -3.63024340122 1.97880714831 3.68002770403 1.46654277242 1.45125625844
48 -16.6101037766 -4.02463316992 2.86543068838 3.52672138679 0.917259593381 1.84098215069
49 -15.2753985929 -4.8291117509 3.66968581583 3.38651861432 0.144779559336 1.49666889328
50 -14.0767135897 -5.16445248924 4.25386212459 3.12869906567 -0.02394768778 1.67582133667
51 -12.5411294029 -5.23341368946 4.09611538444 2.83757920996 -0.291076310914 1.87645396779
52 -10.9575886488 -5.42113758146 4.07845682519 2.17177360413 -0.623716126201 1.43601558109
53 -9.29263059189 -6.18141246855 3.77870249551 1.96197937787 -0.979419784575 1.51526710331
54 -7.87043475281 -6.47442308498 3.64070561055 1.66712956691 -1.04704026356 0.637891102053
55 -5.92684732017 -6.10572474381 3.25749997801 1.78297017393 -1.00141563433 -0.039105057067
56 -3.79797679574 -5.64698035556 2.8045424635 1.70658344069 -0.561792566577 -0.416659492281
57 -1.40354033326 -5.2976651766 2.57904346407 1.75262059953 -0.340317449743 -1.16417575519
58 1.16685719767 -4.67021336558 2.46136366252 1.5163614527 0.157445364355 -1.62191173772
59 3.4101187459 -4.5044681346 2.06020153269 1.30444155302 -0.0435674242629 -2.29057640295
60 5.47390126481 -4.41308136628 1.60961033386 1.16053174362 -0.121374233405 -2.75945068502
61 6.85234604665 -4.20872450949 1.54384623814 0.986719266885 -0.0163229373297 -2.89857629683
62 7.94784135094 -3.84577866459 1.1902109574 0.544898905988 0.375973759249 -3.26259930239
63 8.80389759264 -3.16510480397 1.06523740313 -0.0844471035087 0.951081292027 -4.00294671737
64 9.70951468363 -2.60320509429 1.12750072673 -0.942807781466 1.82956883141 -4.3642997396
65 10.4997953704 -1.94668140474 0.965502639731 -1.20908418717 2.80616966363 -4.63769228113
66 10.9755222277 -1.76085400304 1.05010558776 -0.946130936677 3.6637958097 -5.37552441139
67 10.5860828144 -1.16154587891 1.32470707023 -1.29490753531 4.14841497198 -5.57569294669
68 10.7694293088 -0.160072375846 1.59147049007 -1.02484387857 4.50834705888 -6.00797814396
69 10.8376685822 0.991870157463 2.08092541614 -0.712558961914 4.44999703702 -5.77593023693
70 10.4020487706 1.5449463171 1.69781145684 -0.320949184436 4.25409130771 -5.27826482566
71 9.99364445423 2.40983183843 1.52291608988 -0.210307023492 4.0288214914 -5.05203816983
72 9.36722969681 3.49104330489 1.7507298388 -0.064978570588 3.55665843159 -4.58316961734
73 9.01423039923 4.01916715255 1.62640945641 -0.0788590461328 3.1231814821 -4.054701995
74 8.75496699694 4.74935029624 1.56885584589 0.317014683257 2.2132041823 -3.66456357314
75 8.78327111202 5.00491812076 1.13508668793 0.931841369267 1.69832711886 -3.49778128856
76 9.06293181182 5.79203035098 1.07648456465 1.39821755535 1.48794847564 -2.99420868242
77 9.04488364127 7.05820978244 0.742255364436 2.36645320376 1.33158256377 -2.72680354985
78 9.2718895197 8.03997296439 0.623761962825 2.57493535668 1.29099423357 -2.24616071467
79 9.51499551218 8.81191900177 0.32371313284 2.4783117541 1.58484709796 -2.07728713414
80 9.61577878834 9.12102973225 0.0743555978631 2.21087797365 1.11160687749 -1.94012676756
81 9.9503861407 9.48325365033 0.0652266613133 1.39818317788 0.675316705231 -1.56436958636
82 10.2942754093 9.64328076251 -0.315242524797 0.540363945039 0.522470473097 -0.999788434191
83 11.0375162612 9.42590057504 -0.681544756464 0.140463468265 0.200205777564 -0.603244344181
84 11.593399914 9.42676001173 -0.994883915465 -0.245793737491 0.0270346697886 -0.0542018074194
85 11.342902766 9.18737824492 -1.31012529435 -1.02817276336 -0.364234426985 -0.418043185357
86 11.4020320104 8.77198384345 -1.05560025302 -2.05377294622 -0.600454039719 -0.0412678008563
87 11.2237848404 8.19427049862 -0.688483275363 -2.85786764549 -1.25356863039 -0.172133137433
88 11.2346137427 7.62921952106 -0.380721860498 -3.44360812903 -1.32438048429 -0.165236444453
89 10.8495288086 7.02091022997 0.294838351796 -4.17140776829 -1.32149850658 -0.499597997916
90 10.6931686263 6.7257796697 1.47845456498 -4.6315673623 -1.73142116111 -0.640205851545
91 10.3959181222 6.17041167888 2.38651818575 -4.96347608344 -2.0428122636 -0.827803692827
92 9.82473649623 5.61323314143 2.97593705833 -5.08645001501 -2.28334567558 -1.19747033267
93 9.08831384214 4.82378897299 3.17830002199 -5.31336422019 -2.77517264692 -1.62309203078
94 8.90760295356 4.54380741682 3.36685470279 -5.33867749558 -3.01498413207 -2.01585459934
95 8.56663576968 3.88864736682 3.28201111249 -5.5827861642 -3.73032193929 -1.64303096205
96 8.1660809751 3.54973710142 3.00728930888 -5.23684570665 -3.57262676534 -1.60527304335
97 7.64537693089 3.30849322178 2.31237744706 -4.70304384724 -3.35043946196 -1.69319914659
98 7.35689268104 2.82273960307 1.92188952094 -4.39961112852 -2.84276447801 -2.29706801477
99 7.42312660216 2.07864504411 1.35283929797 -4.33757698804 -2.47347599031 -1.99238624805
100 6.7425673331 1.23184780038 0.877301516748 -4.1589058292 -2.04653648927 -2.17281065774
101 5.45031259238 0.466817936541 0.469234099563 -3.67008688629 -1.37844478184 -2.33569109974
102 4.25755770237 -0.308023829536 -0.0384389936302 -3.12130218053 -0.9931077463 -2.8394413228
103 2.87969160791 -1.0068816517 -0.381096001938 -3.19012014131 -0.250265673082 -3.43017799831
104 2.31173000475 -1.64557489466 -0.639495383879 -3.26264513902 0.134693210311 -4.13743137104
105 1.7939193974 -2.70147308573 -0.800954890547 -3.53517251427 0.748374553688 -4.79788555107
106 1.17647715905 -3.14183698791 -0.943082801207 -4.10169026378 1.24378251125 -4.86610763573
107 0.50196947023 -3.925448446 -0.808311668637 -4.11610588191 1.95333917432 -5.02318974485
108 -0.537751257493 -4.38741858664 -0.327386365264 -4.13920754021 2.19627327945 -5.14580844258
109 -1.56717134998 -5.01797582891 -0.265215287873 -4.04314543628 2.57894033166 -4.94782860605
110 -1.93867145476 -5.59545426105 -0.398928167396 -3.82668198128 2.2312122458 -4.77353484477
111 -2.59625511623 -5.58988511128 -0.95412369792 -3.24031697374 1.70416555879 -4.46157651406
112 -2.78514784213 -5.86422303316 -1.68901082511 -2.57261487761 1.50895883799 -4.26053135333
113 -3.1659814294 -6.19779906149 -2.67626294274 -1.86498335273 1.07215873329 -3.6503083832
114 -2.95350003107 -7.09218617969 -3.43043582932 -1.41642615408 0.726957391306 -2.94259091465
115 -2.39775961769 -7.63420425388 -4.06880821592 -0.853420635847 0.883455083468 -2.44797363885
116 -2.07879974272 -7.84774562413 -5.08872465745 -0.512868273409 0.471940179229 -1.53526333036
117 -1.21128434511 -7.95248230908 -5.65597579295 0.209090061135 0.366385310548 -0.219304752706
118 -0.793454873009 -7.72604938844 -6.38326549977 1.05684357143 -0.290058737869 1.19516704233
119 0.130817150826 -7.44002885711 -6.79000823854 2.3292052175 -0.747068209915 2.75885480891
120 0.768147327198 -6.79865990124 -7.14570043775 3.44237054019 -1.27379404056 3.88202397471
121 1.5613443692 -6.36762375197 -6.85011151125 4.42687246041 -1.49999777807 4.93382551754
122 2.44745797684 -5.57863222018 -6.42532060194 5.04583303691 -1.54176640134 6.01846327161
123 3.16002839791 -4.77301918276 -5.87069745625 5.37058551519 -1.7166617683 6.89067692314
124 3.28217727025 -4.07612488696 -5.62156967735 5.35208470799 -2.2420468777 7.19961576628
125 3.71412442242 -3.34062469493 -4.99937761888 4.81316633546 -2.15669335496 8.03097752701
126 3.38132188712 -2.91896786476 -4.69336659008 4.15742759809 -2.43519095044 8.61338912576
127 3.63667198768 -2.24790823595 -4.80811857729 3.98005705345 -2.2528070251 8.99818758097
128 3.36574316467 -1.97013256729 -4.70197814574 3.44628957151 -2.29911920368 8.57872517916
129 3.15234503387 -1.42834940579 -4.7194762768 2.7826096391 -2.11927921094 8.4938701297
130 2.83302419549 -1.41360147215 -4.79563382693 1.79194269301 -2.30801723824 8.64249538175
131 2.87221450868 -1.44156181255 -4.63092564957 1.38242110894 -2.39698612466 8.67652907478
132 2.45144003351 -0.962930059231 -3.65387218069 0.888720565605 -2.45782851293 8.76831691356
133 2.26737161225 -0.489179906327 -3.11130979659 1.06416024247 -2.70708234254 8.36718916119
134 1.96240336663 0.131930407822 -3.00176599574 0.677425189917 -2.9511279858 8.1311305496
135 1.90840782402 0.492205696443 -2.90447776212 0.262356801433 -3.29441564876 7.13613204257
136 1.80478840677 1.37871980158 -2.63664864079 0.313612459869 -3.36430504061 6.59445774306
137 1.0928940759 2.33410400665 -2.45080977994 0.221989059977 -3.34484739388 6.3795412741
138 1.00456117262 3.51992037776 -2.24143381286 0.380043478468 -3.35485123699 6.0665917264
139 0.679791505611 4.32698299841 -2.03582790808 0.965600042556 -3.51142341366 5.43469949247
140 0.122879966491 5.07327198572 -1.94800493724 1.69403566497 -3.41593426752 4.31948298087
141 -0.454657480297 6.07799358653 -1.18516319923 2.65449627611 -3.69874050562 3.19786080112
142 -0.922622478343 6.68853741302 -0.651619170824 3.4610776122 -2.99796155598 2.45156035465
143 -1.67680682407 7.63855873313 0.123870037561 4.2044617035 -2.63513030263 1.19790578059
144 -2.26685595023 7.45165990035 0.252304829875 4.4512231667 -2.48043169795 0.0149423955223
145 -2.72782914431 7.17417644017 0.641426251649 4.87966381717 -1.85172510935 -1.03336949056
146 -3.22961412213 6.7022884001 0.964551529791 4.85644183773 -1.73008043987 -1.79175361693
147 -3.73971844713 5.84915424315 0.66276319994 4.81109795782 -1.3885632165 -2.53077176983
148 -4.24668296342 4.97615563945 0.494820102862 4.42271851639 -0.685985179376 -3.15759332728
149 -4.36049529984 4.19821646353 0.253820303243 4.48438596388 -0.168401463314 -3.69755448299
150 -4.45987482941 3.3102808501 -0.428602224563 4.82214458411 0.171956093475 -3.95001114668
151 -4.16434319868 2.48114216561 -0.951459444172 4.94152034073 0.431520871572 -4.20434711194
152 -4.22238382333 1.77130475322 -1.19901731871 5.08230753015 0.852595576622 -4.35573402057
153 -3.87846017722 1.42876193541 -1.26625391597 5.25301457563 0.987103148607 -4.56132273661
154 -3.4847006621 1.64414822975 -1.60523293631 4.86924744445 1.02896344512 -4.46785613149
155 -3.2805271518 1.46366652429 -1.92683414671 4.84778444545 1.16111616057 -4.22671538426
156 -2.86129966268 1.92219318857 -1.81232853136 4.57150419663 0.991996208178 -3.3903975386
157 -2.9026385676 2.13266923461 -2.32192292392 4.59688049738 1.16782549635 -2.73578752808
158 -3.04492117687 2.20755481844 -2.18063726122 4.12148022603 1.03823963182 -1.91589065283
159 -3.05195709859 1.60698045758 -2.27544458758 3.63543439884 0.770095383701 -1.20741687999
160 -2.83464566605 0.91284208878 -1.88532335446 3.12808600083 0.369247234734 -0.288276266169
161 -2.78540567314 0.397213877673 -1.27987312276 2.71313277686 0.227929486397 0.428811354158
162 -2.26224363998 -0.604344423148 -0.386227411951 2.14244962418 -0.212776471589 1.84718155403
163 -1.44880399908 -1.52223999968 0.00263855659025 1.49418798603 -0.808483555975 3.15400661148
164 -0.711682336488 -2.42182384508 0.117178463471 0.53669701515 -0.961927383089 3.93546947784
165 0.480570642497 -2.30189804898 0.181025442414 -0.14721348405 -1.11413362137 4.44693171282
166 1.56317210457 -2.42930667389 0.0279318071042 -0.398540274968 -0.785261576539 4.67118739383
167 2.63706689998 -2.31384994859 -0.355794758663 -0.85151268639 -0.3802222413 4.61130757466
168 3.50349367778 -2.14902717966 -0.525788471689 -1.50385378404 -0.0864862603016 3.96946306382
169 4.21832728214 -1.10844415046 -1.15734609827 -2.2385919422 0.551156751026 3.41398048144
170 5.14730959201 -0.680175387334 -2.30507223517 -2.95329376627 0.940550327753 2.738354379
171 5.48618547994 -0.36240096204 -3.02214610451 -3.29968686047 1.19652495231 2.79483082887
172 6.11145432176 -0.244419784698 -3.67320377669 -3.55874972754 1.88520303332 2.41732612639
173 7.03781248493 -0.727547537835 -3.39353161773 -3.95041221713 1.96034644815 1.79083688446
174 7.03150994918 -1.00506537548 -3.51175572918 -4.31264759437 1.8918608029 1.34159213645
175 6.87658216138 -1.78751372925 -3.0098045936 -4.40126124697 2.22953920904 1.09897888768
176 6.45597384398 -2.25268097438 -2.58177647275 -3.99064531351 2.32648939755 1.10798005465
177 6.51710844072 -2.79753518966 -1.99046683944 -2.69837338406 2.12967839492 0.97311151925
178 6.27251275797 -3.1356032071 -0.963474369136 -1.51947261353 1.96950804329 0.896197664832
179 5.685637818 -2.87466676804 -0.310342589733 -0.710330156091 1.96304507937 0.781216494505
180 5.3777302989 -2.96124069089 0.745864998545 0.0737866507725 1.61454923006 1.1533124754
181 5.11253678342 -2.8031387169 1.49217690417 0.418832721198 1.8253633212 1.64377580718
182 4.93402605277 -2.21701435164 2.20074807983 0.483411367245 2.27147399006 2.11334336818
183 4.4659309933 -1.6932220649 2.62810011049 0.660717740611 2.63022578391 2.41768136022
184 4.2874603697 -1.028734262 2.7518418055 0.33879796567 2.98460018019 3.21372027289
185 3.78429456359 -0.947649274835 2.90330319864 -0.544846766828 3.13684652552 3.50217014527
186 3.3677370578 -1.12649805058 2.79684764031 -1.88763237437 2.91149649511 3.50238213965
187 2.49615938942 -0.727100630755 3.38349912674 -3.35278858892 2.94376547813 3.26672459852
188 2.33927781554 -0.751926892018 3.47624953462 -3.83058955344 2.96586446029 2.66808683501
189 1.72731878329 -0.963961383262 3.95697258389 -4.47902307892 2.66372089661 1.97903633143
190 1.67401651961 -0.880808018455 4.21626463407 -4.43609708091 2.4826261263 1.45901410699
191 1.05290735138 -0.686185714605 4.3952509197 -4.83779779108 2.35854065661 0.657864410791
192 0.705866814867 -1.2208240924 4.48681530494 -4.72374481238 2.23967483243 0.0194683037376
193 0.533534288121 -1.89131649299 4.76480296798 -4.50667975169 2.59232462576 -0.597239746488
194 0.345491258633 -2.18847532386 4.95626827438 -3.97745582506 3.3398798498 -1.15529490937
195 -0.0811904114012 -2.82179995229 5.48478173334 -3.58018980823 3.90423754842 -1.67100849119
196 -0.539277044102 -2.76192013312 5.95217205472 -3.09299806545 4.07962565909 -2.03608000951
197 -0.607931138946 -2.91731774631 6.45860944983 -2.58574707027 4.42395037565 -2.01007918477
198 -1.12825703102 -2.67236110016 6.34957558142 -2.02009448703 4.78390538087 -2.49197106794
199 -1.55202807545 -3.08480476898 6.34035096092 -1.7364116235 5.37845222572 -2.73727148877
200 -1.80041100922 -3.23518327189 6.23578616331 -1.84573770039 5.50509308718 -2.6091523962
201 -2.19360329613 -3.44926322247 6.01789031382 -2.06468779222 5.31632068241 -2.48557685895
202 -2.3451334442 -3.24084409491 5.35193573896 -2.19009679442 5.1802088286 -2.14577277939
203 -2.63100500651 -3.68994560347 5.03822988697 -2.5687703308 4.74876587929 -2.02520527056
204 -3.37514540209 -3.95762575577 4.79432175358 -2.78482125619 4.39615619301 -2.01669111772
205 -3.39472336995 -3.59339648541 4.06317604079 -2.75399612681 4.78092027075 -1.686025715
206 -3.53427870011 -3.11960622546 3.87854039131 -2.79177123424 4.98508232189 -1.35451806431
207 -3.6850525439 -3.45578921175 3.49735157021 -2.49578696686 5.2599359058 -0.923161058671
208 -3.96293707454 -3.51399599416 3.3718680835 -2.33655626601 5.33277030071 -0.80153357792
209 -3.95791223467 -3.44140224152 3.46013796142 -2.18946654085 5.43964411824 -0.552682537635
210 -3.76356495056 -3.81399669569 3.61832587908 -1.55811288723 5.07388505056 -0.633490786186
211 -3.55128408747 -4.37186851208 3.20628328071 -1.56576760338 4.84022713213 -0.387426039658
212 -3.38284595486 -3.91087812927 2.98911508762 -1.62714284239 4.31865219206 -0.327330788358
213 -3.26063978673 -3.47738399105 1.72722711005 -1.77452477603 4.02167097811 -0.671718530278
214 -2.87840245287 -2.7037935648 0.641328848824 -1.41242117909 3.56068059531 -1.03908760936
215 -2.40417674499 -1.97766123272 -0.770347485131 -1.37205630242 3.00824041882 -1.66829267124
216 -1.97700806083 -1.35850585057 -1.560043755 -1.07061174725 2.39569696962 -2.20806475088
217 -1.00804475602 -1.15617726437 -2.38275958261 -1.10449647125 1.67927054259 -2.75098809839
218 -0.480102535979 -0.756905895258 -2.78419673219 -1.39597156079 0.165602564484 -3.22222869615
219 0.101200962396 -0.785038122998 -3.21596626745 -1.2824113258 -0.458997062637 -3.56076653898
220 0.606853978291 -0.567312441975 -3.60316541582 -1.04638709167 -1.07340205171 -3.81740579457
221 0.721525751408 -0.134786602431 -3.56164889398 -0.298757956073 -2.50677056779 -4.15335959775
222 0.349967777886 -0.596105290054 -3.54396168685 0.818911387847 -3.43669825802 -4.15996580113
223 0.291371384178 -0.369551475324 -3.8765178503 2.03617741234 -4.01199945053 -4.21182994074
224 0.0555573682669 0.17930083945 -3.65517852446 2.60914666662 -4.68168398064 -4.30223122166
225 0.589745458528 0.497098183056 -3.19157545411 3.30128541272 -5.34687079205 -3.98089930141
226 1.65086902469 1.44027838709 -2.67705935408 3.51739363389 -5.81809993066 -4.11869565114
227 2.81697564765 2.52913311053 -2.00579919004 3.73190903238 -6.25079765754 -4.75399125438
228 3.90531470908 2.95658827359 -1.43062977782 3.76338733365 -6.40148555766 -5.61178928779
229 5.0197978347 3.15264870151 -0.722585723329 4.08436402006 -6.7498438971 -5.70238537435
230 5.45986952841 3.60763448662 0.352122672154 3.98053260842 -6.8183696494 -6.07828006542
231 6.08653065767 3.89289298408 1.04046843765 3.64758683367 -7.01386284909 -6.33490786186
232 6.24850582636 3.95890345166 2.5295570993 3.48158950127 -7.50580441199 -6.29130577365
233 6.229369036 4.27359479106 3.19954529704 3.20251894799 -7.72736719137 -6.16519776295
234 5.85614432825 4.61977589087 3.87878676316 2.68977901713 -7.85175632869 -5.65602735915
235 5.97451740873 4.94637902283 4.04716187042 1.94987277966 -7.85215739915 -4.42233463467
236 5.33144676821 5.18675200662 4.21372643104 1.52030340233 -7.87421627426 -3.8550777696
237 4.97369192093 4.98550058108 3.86672600158 1.23151548485 -7.65580476276 -2.98080719959
238 4.58240758348 4.9266119789 3.70182301856 0.992534788505 -7.0415367106 -1.94025281828
239 4.93146493142 4.59672579878 3.39978831686 0.928437999964 -6.49894567861 -0.852217424478
240 4.69583603818 4.48741118104 3.00577097072 1.11207670288 -6.1278409147 0.202872323142
241 4.17973284506 4.45900966314 2.34899517974 1.21069419858 -5.69249612281 1.75250600797
242 3.76437282106 4.55245334995 2.04805482743 1.64974029783 -5.1979590611 2.88550139995
243 2.75508474662 4.14736072963 2.16691492203 1.71973282209 -4.81341270732 3.82864722651
244 2.27365695926 3.71799188754 1.9005124656 1.31554547509 -4.39070736438 4.20108698208
245 1.31341407209 3.36048914169 1.77944075392 1.33710587692 -4.23649004424 4.43925407836
246 -0.0608481178429 3.54961678028 1.68487979941 0.743114801129 -4.30150356526 4.54808741155
247 -0.833475974999 3.96289696749 1.10443344589 0.573232814872 -3.88825775552 4.05633492472
248 -1.53950894763 4.07022915125 0.747635438132 0.281972011549 -3.70418360468 4.07179332603
249 -2.60591518466 4.13319148336 0.509516470307 0.23153281797 -3.67233288085 3.59579144899
250 -3.50623241604 4.16713350314 -0.0663445019716 0.128786015443 -3.38428407892 3.48535956356
251 -3.93136710002 4.21665424538 -0.874677370047 -0.20399818521 -3.11962341419 3.14630605871
252 -4.16519690579 4.4366184725 -0.604865814742 -0.798422417093 -2.84058723839 3.56620390845
253 -3.72808740389 4.17651282225 -0.742043370052 -0.860857628028 -2.52733975263 3.18198414062
254 -4.37927685637 3.85718052471 -0.510468726163 -0.887007421798 -1.77591706348 2.83317316452
255 -4.03736429212 3.27986825034 -1.08549719077 -0.741814186934 -1.2142751848 2.90142389707
256 -3.96765824677 2.63372082646 -2.09946633039 -1.03957462349 -0.965760470739 2.95441676355
257 -3.45331976366 1.85316896299 -3.0355819648 -0.902855434411 -0.528118691042 2.73731732539
258 -3.1169706196 1.49558600305 -3.90876964458 -0.713418398607 -0.236216174988 2.25796364525
259 -3.04193606675 0.541361464561 -4.79224764636 -0.893688109689 0.6622017013 1.60170351629
260 -3.48449439729 -0.404613627597 -5.7774199272 -0.973409457304 1.35883816609 1.02825297745
261 -3.68282946765 -0.634722645446 -6.45677598489 -0.64559165482 2.230381457 0.269446008232
262 -3.7684923876 -1.12108359942 -7.11057812491 -0.130555882072 3.26404888561 -0.291696251248
263 -3.64563877717 -1.59176842812 -7.85358979364 0.200619453092 3.53496051988 -1.07069196134
264 -4.05278258639 -2.44788769518 -7.87988855643 0.70415367106 4.38395792155 -1.09162783917
265 -4.19988950029 -2.82466474126 -8.27282301233 0.805727628981 4.50874239976 -1.6950154228
266 -4.59048055881 -3.30641338499 -8.33647862337 0.865183459381 4.56282388604 -2.29155616078
267 -4.72726850282 -3.85649870493 -8.35613107575 0.444356272098 4.83477257392 -2.51118234281
268 -4.64333591541 -4.15912355317 -8.02324259678 0.277893125005 4.54769780025 -2.11447209504
269 -4.69131540117 -4.14696538875 -8.0368789923 0.017615415524 4.12628161235 -2.04855903029
270 -4.58986749397 -4.39573793382 -7.41923048915 -0.454824783973 4.30656278259 -2.20866635656
271 -5.00278098818 -4.07641709544 -6.8555546103 -0.885494813219 3.76795953685 -2.17424305223
272 -5.14541883128 -4.06973640755 -5.98752355068 -1.5972057976 3.74841594646 -1.54622974256
273 -5.28008110187 -3.73076884637 -5.50152928969 -2.58934524522 3.59936097606 -0.72196692891
274 -4.94382363107 -3.17495394847 -4.85276344869 -2.79332394987 3.60340032851 -0.393078268307
275 -4.47791727038 -2.21664765865 -4.0352386187 -2.81290764731 3.68270914652 -0.326027882332
276 -3.75089685371 -1.19447949298 -3.37488757108 -2.89098460605 3.47555052611 0.124005828558
277 -2.76149041477 -0.204225649454 -3.02262165948 -2.31386140775 3.04041199902 0.388748999207
278 -1.98372885577 1.64061308016 -2.36901432511 -1.47631170282 2.34065864382 0.592306579872
279 -1.27789641837 2.84688404456 -1.77375701259 -1.25306442753 1.38501087817 1.31224523819
280 -0.857437069991 4.27651687581 -1.18210933418 -1.29609355794 0.814923601593 1.75730166471
281 -0.532107623211 5.09044926042 -0.225816418048 -1.48929492646 -0.100548936425 1.9783430525
282 0.244945759954 5.53580362499 -0.091762628637 -2.24123327764 -0.650140939713 2.0037308124
283 0.969163840042 5.7405214452 -0.0761718740737 -2.51924385899 -1.24507166629 2.80986524141
284 1.75624742237 5.840617172 -0.17405426492 -2.49190231301 -1.44478756494 3.22948807141
285 2.19426219759 6.00883758065 -0.408530367084 -2.02611627345 -1.86702308248 3.61830869034
286 2.24489447795 5.62009717581 -0.184070140137 -1.72904338626 -1.55155252048 3.72714775311
287 2.34839930364 5.48608807711 0.0486857135425 -1.28262904976 -1.14123452508 3.46333506592
288 1.47389955051 5.32253727449 0.864621960742 -0.837034042907 -0.745183178769 2.97433277651
289 1.51317580736 4.50191847242 1.66538204564 -0.55092699495 -0.560595657743 2.41639793476
290 1.30209242606 4.06911761313 2.33390347142 -0.473501489221 -0.852727356915 1.83463377832
291 1.22034853743 2.97048250012 2.84538289513 -0.526191261019 -1.26640861458 1.02166396281
292 1.64554051719 1.81374373711 3.91593161702 -0.549235623539 -1.41674701044 0.462846766063
293 1.94914512326 0.709986381414 4.2489232284 -0.649390365001 -1.39530692975 -0.511839814166
294 1.75013969227 -0.363606465241 4.74022307857 -0.452822296479 -1.52058415165 -1.29909012721
295 1.6203590221 -1.15240720208 5.13698489254 -0.633003772061 -1.83340191906 -1.58862288983
296 1.67551766903 -1.60602934764 5.89607948657 -1.11330856214 -2.07341393944 -1.42100981644
297 1.01011886324 -1.45911723939 6.32436543843 -1.6878706391 -2.3815162642 -1.34515593394
298 0.837131445732 -1.57998841585 6.52220776509 -1.82161617722 -2.53416940955 -1.20384735293
299 0.216057227924 -1.66077546497 6.87131094967 -1.74304074519 -2.56956674214 -1.1848079654


==> eval/ncs_coord_rr.txt <==
0 35.0076066909 0.0371896018621 -0.198423878821 0.348248904501 0.0108584669502 -0.0418187570721
1 36.5152305373 0.161127764104 -0.297385722154 0.849444308749 0.134623882417 -0.254922674041
2 38.9743080982 -0.00455378261203 -0.692104368628 1.08144064958 -0.215504896609 -0.266248330777
3 42.3725207811 0.182744888757 -0.722488320504 1.24220114773 -0.288947772705 -0.592627436238
4 46.5481226005 0.271862744212 -1.00449814727 1.27732346057 -0.578171711067 -0.885345844192
5 51.3367892606 0.667272377787 -0.982198629881 1.20417966845 -0.788647757108 -1.27302054753
6 57.6544510928 0.90372633026 -1.29400799157 1.54979926963 -0.730813397267 -1.41241544951
7 63.8120285171 1.21130153384 -1.38287374559 1.82006919117 -0.462993443258 -1.44310306902
8 69.8636087493 1.63367456126 -1.07720649147 1.65474794896 -0.123234627366 -1.88663542781
9 76.2933411262 1.61718483591 -1.01195232818 1.53606547128 -0.223899874223 -2.0244145888
10 82.0080221749 2.50183740117 -1.52902381998 1.5247552844 -0.0173892690822 -1.95273183905
11 85.6566174143 2.99601349947 -2.02635118615 1.18116395382 0.216896038136 -1.56376225109
12 88.6755320368 3.07624477953 -2.62509208206 1.16423305097 0.743985696977 -1.11837350905
13 89.0840509447 3.42743353047 -2.95079567028 0.604023566783 0.900775597615 -0.700790408802
14 86.2994760604 3.55963208254 -2.96798440414 0.0340462981023 0.941478519381 -0.688471816207
15 81.8424373721 3.3102808501 -2.86984246341 -1.04407807176 1.05886038287 -0.523701186441
16 74.7927646608 3.32121288483 -3.45899777541 -2.95965932737 1.12617719422 -0.297634958794
17 64.7109992977 2.20793297058 -3.28719065096 -4.09761080428 1.31847328942 -0.0907232831966
18 53.8078416394 1.31584914272 -2.70367897324 -5.39960582751 1.79216041697 0.518042082299
19 41.8522751031 0.272115991557 -1.8854665939 -6.14417021186 2.34735652045 1.12921387053
20 28.9421608801 -0.521303358069 -1.15142171467 -6.6810316659 2.85804526241 2.59511493022
21 15.7910606085 -1.27680206898 -0.157954150877 -7.0932747995 2.61372459941 3.48832175536
22 3.0351407873 -0.902001727297 0.773487293849 -7.60807737842 2.7852337858 3.84204297976
23 -9.11002894258 -0.507572424508 1.41949720786 -7.81210764927 2.56641547426 3.98866860912
24 -19.9807571896 -0.288216678558 2.10471462379 -7.63523557791 2.48581177164 4.01201663927
25 -31.1832852958 0.352821107706 2.90695866938 -7.19887092114 2.6128422444 3.79337021507
26 -41.4120143333 1.0071394827 3.69894677043 -6.69461076565 2.731702339 3.67417207537
27 -50.2830052838 2.23055907391 3.75634568235 -5.97170991553 3.31638285062 3.46402261527
28 -58.4766455288 2.92268063127 3.61421777169 -5.46927176582 4.08342436927 3.39609273908
29 -64.8261638145 3.30008793093 3.46202299256 -4.85007627663 4.3865706091 3.56737847193
30 -70.627934448 3.95118571016 3.15988515846 -4.61856122035 5.51768669951 3.72378449085
31 -74.8769894567 4.05043918901 2.89197009346 -3.53330467186 6.25440729165 3.85852124595
32 -78.0528945151 3.89279558126 2.64810206711 -2.50400891122 6.80851477532 3.80333395112
33 -80.5830761384 3.4636501927 3.35858692181 -1.02820714083 6.8130411419 3.44651302505
34 -82.4102385471 2.75934755262 3.89806679297 0.397951274355 6.34842966583 3.28806154681
35 -83.3882775033 2.22747656097 4.20356788933 1.44620850027 5.32055484052 3.53193530273
36 -83.1676887522 1.7703249954 4.64333018583 2.69482104573 4.61331292694 3.98263536353
37 -81.9535911843 1.04394629146 4.31414301422 3.77246298512 4.22749460686 4.67894524238
38 -80.4507228877 0.601210344009 3.97609791509 5.29398105798 3.85108998335 5.4251024494
39 -78.2585863635 0.425460696973 3.99082293042 6.15024356449 4.00467704991 5.64455674409
40 -76.2394830935 -0.369891812254 3.96446114227 7.25610940488 4.43962650093 5.74894392478
41 -73.7539921782 -1.04297799279 4.32920034507 7.74879581291 5.19889871188 5.36528565559
42 -70.9717091251 -1.74844946678 4.4705834106 7.94325768858 5.86674404746 4.65614725171
43 -68.0903043733 -2.55326609286 4.10178766661 8.05171859919 7.05872544445 3.80890310089
44 -65.028990874 -3.43383346904 3.70707704154 7.68599963856 8.21850661336 2.71016485548
45 -62.2312379603 -4.45683242352 2.84488442185 7.1774422996 8.87362655631 1.38619117123
46 -59.2936833447 -5.47844482012 1.65534382507 6.50490443968 8.9645549584 1.25407856283
47 -56.6973823918 -6.45035885758 1.10925202095 5.54108056629 9.00030752481 0.769562532952
48 -53.9454661018 -6.61474044901 0.60249376947 4.42168719236 8.76963471649 0.883644159541
49 -51.210394771 -7.04675062653 0.340950568106 3.51194480525 7.95133639349 0.0725301543278
50 -48.2983367772 -6.80851477532 0.364793633793 2.61203437391 7.50397094705 -0.347989927577
51 -44.9719730018 -6.22501455676 0.00346882400159 1.74966986688 6.78359111123 -0.754814599305
52 -41.7158538521 -5.91974264351 0.0613019004166 0.543275716554 5.86897858286 -1.53367050769
53 -38.4717095203 -6.39925102226 0.129661494954 -0.254251167505 4.70021343573 -1.39155405619
54 -35.5398271868 -6.63691391568 0.667260918631 -1.24962668076 3.33745050875 -2.04502961027
55 -32.1368016584 -6.3216725368 1.21303186638 -1.96188770462 1.67484157884 -2.52292797761
56 -28.427931259 -5.76939851807 1.5464531961 -2.73899609173 0.204596926105 -2.71730390961
57 -24.1450717404 -5.20910309021 1.65755544216 -3.07112826641 -1.67834235096 -3.1096940556
58 -19.5858746772 -4.51345211283 1.54449941002 -3.41424404203 -3.48632213266 -2.88991890455
59 -15.5688675755 -4.57752025348 1.0000978314 -3.48191035763 -6.06619065595 -2.61444652623
60 -11.8809101356 -4.91337665383 0.40007809369 -3.31574686747 -8.46367525389 -2.04590050612
61 -9.0232831324 -5.0057660983 0.193118862596 -3.09871618425 -10.5293026969 -1.18261926662
62 -6.709851443 -4.633566985 -0.407223450353 -3.0457175882 -12.1476219892 -0.535367180108
63 -4.85496360662 -3.72224896396 -0.976388837838 -3.05593342569 -13.3991909969 -0.260676316219
64 -2.99227208507 -2.88880736643 -1.50897029715 -3.24023675965 -14.0493835028 0.400389782731
65 -1.15162797948 -2.03577634188 -2.31018874828 -2.82401729895 -14.0383254174 1.21445280172
66 0.421788037506 -1.67480720137 -2.83120791928 -1.7425709198 -13.6326712984 1.3450356128
67 1.26074206198 -0.895567411257 -3.2266060937 -1.03628584574 -13.3417806259 1.57752469733
68 2.86892573093 0.312769065995 -3.6149167802 0.149843360329 -12.9762908483 1.21873852602
69 4.49175420113 1.80211842345 -3.56129366015 0.948869674938 -13.0399464594 1.17623651678
70 5.76011660179 2.84052994261 -4.16565527203 1.44043881527 -13.2848859168 1.1516738161
71 7.2252842755 4.29058871926 -4.32740698717 1.4274899691 -13.4754516795 0.733317222832
72 8.68844659692 6.09266130608 -3.75817914729 1.3805589961 -13.5767506176 0.268371139408
73 10.4763041008 7.08519609459 -3.29966394216 1.09209193499 -13.1062949721 -0.562543714247
74 12.1968390638 7.71797068353 -2.86351700935 1.32786979726 -12.7609733089 -1.81111959041
75 14.0944752813 7.49784029864 -3.08182538845 2.13700652512 -11.8664143034 -3.30467159329
76 16.1775779371 7.50872649675 -3.31981486781 3.13496722395 -10.619199775 -4.28997565442
77 17.940225298 7.9406793785 -4.18568587655 4.84224394357 -9.28919284512 -5.34897927674
78 19.9692407379 8.30651293069 -5.01108314664 5.99886811502 -7.91930805274 -5.96993374637
79 21.7279346901 8.51633007527 -6.20461725925 7.10731226548 -6.23676019156 -6.63353346469
80 22.8229716281 8.23919038976 -7.40811510792 8.00278800349 -5.2032073545 -7.1030723778
81 23.7102540697 8.15227269224 -8.34306763802 8.08489285553 -4.22263592476 -7.07797682637
82 24.1827723633 7.72725259981 -9.7056758664 7.89616055782 -3.20715417656 -6.5848320521
83 24.8491795748 6.49659655165 -10.8509039073 8.11571798491 -2.54165223836 -6.02791707523
84 25.3899944376 5.29853607245 -11.5440682479 8.48034832573 -1.77553891133 -5.25869258738
85 24.947098062 4.04386163352 -12.0262695282 8.59241887046 -1.16959593593 -5.47661135518
86 24.3959699589 2.91284294593 -11.6378041431 8.30473676152 -0.339884866607 -4.87058816569
87 23.3291225443 1.8589100001 -10.8518206398 7.85393356831 0.0147322346031 -4.66356132558
88 22.4744986971 1.07860450849 -10.083885307 7.32893234064 0.79851409034 -4.3157587552
89 21.2384568457 0.532063505461 -8.84921855424 6.42400279901 1.57248266874 -4.28916778393
90 20.2138364207 0.518578370795 -6.93800323702 5.64496354412 1.68188895972 -4.07604467287
91 19.0663738443 0.308019245873 -5.1890438378 4.93161963003 1.5067987871 -3.93755504421
92 17.5087880783 0.111469512 -3.62115056101 4.2495993186 1.13997401793 -3.98234888463
93 15.7000749106 -0.224801136835 -2.27166306613 3.12155428196 0.231957379696 -4.00261440185
94 14.3854805455 0.164160429714 -0.679109685835 1.898850888 -0.740696919233 -4.11180869844
95 12.8607252611 0.494575449884 0.989102771312 0.164201109718 -2.55665800301 -3.59928076197
96 11.2357023625 1.40803232238 2.67304864951 -1.27927724666 -3.71510418025 -3.4873248088
97 9.39324198071 2.09790788518 4.06624709458 -2.73120386572 -4.77547144212 -3.80620446968
98 7.63133946491 1.90696969996 5.48950290557 -4.44551650706 -5.53337428394 -5.12502153378
99 6.21796717588 1.12720278867 6.0649301488 -6.31514081793 -6.379827753 -5.85115959543
100 4.3627928606 0.0452947201278 6.17866227113 -7.99442281968 -7.10215564532 -6.90265174106
101 2.25120847285 -1.05578932909 6.00585820012 -8.98667112929 -7.56785574121 -7.75274922169
102 0.320657548918 -2.23432340663 5.5348926221 -9.30976202996 -8.00313177817 -8.75215950374
103 -1.5644612596 -3.43903592582 5.01434327649 -9.78222302783 -7.5401818797 -9.49711922897
104 -2.1968061302 -4.71798085696 4.56051486612 -9.74813203902 -7.06353828993 -10.0410280639
105 -2.49830225158 -6.5238693427 4.33928440227 -9.36608378122 -6.05335640134 -10.1555623271
106 -2.45731858049 -7.575705263 4.18163506494 -8.97612870586 -4.90765280546 -9.33588890542
107 -1.90024317544 -8.64215160708 4.36624779611 -7.92933481415 -3.19701282358 -8.49404201703
108 -1.31112224091 -9.29858935296 5.13581032906 -6.801581986 -1.43625622337 -7.61117135052
109 -0.612531990041 -10.1870750059 5.77386758887 -5.45681566336 0.922341729024 -6.46697463364
110 0.618593883513 -11.0569395304 6.33364735471 -4.14169417704 2.89243418927 -5.47687491577
111 1.43708701217 -11.399281813 6.46307852063 -2.79526054721 4.62090461773 -4.46622893136
112 2.5526071914 -11.8983853484 6.36951451269 -1.58911563353 6.31416678968 -3.67103799623
113 3.05442654669 -12.2626146187 6.10349020841 -0.57052558929 7.49612142526 -2.53258231646
114 3.58314054088 -13.1924678244 6.25412081275 -0.0422988957044 8.49472956639 -1.39845819762
115 4.0055364866 -13.6575376668 6.65014924074 0.4650251516 9.72252082557 -0.741344361542
116 3.89045218387 -13.6721480905 6.4670892252 0.77068553023 10.2054096553 0.00976612291378
117 4.12339390506 -13.7329389126 6.16685934055 1.60225928535 10.6291692406 0.798978186154
118 3.99351583206 -13.4966511179 5.13992989561 2.41128142165 9.99158180617 1.282462892
119 4.67958122553 -13.1040604367 4.28391376095 3.25796980341 9.19551424561 1.59537233265
120 5.28692794752 -12.4361062391 3.65559105407 3.65278929045 7.95322715421 1.52957385946
121 6.18754311696 -11.9513266486 3.81902726513 3.84056474865 6.61496963212 1.76163895522
122 7.26510484226 -10.9315190691 4.1104679772 3.63025486037 5.17598040007 2.24533565545
123 8.20670368278 -9.8183766647 4.42288467415 3.05058199988 3.64772434354 2.65017617433
124 8.57368315056 -8.69658259761 4.35608352482 2.11479868098 2.06460757813 2.66965100979
125 9.37129769716 -7.38662919061 4.57261000518 0.687738430229 1.33204093001 3.37018931716
126 9.59876194183 -6.33416301673 4.51628252434 -0.807349099541 0.305409423117 3.9174957918
127 10.4583132261 -4.94871669064 4.23392319332 -1.80011880074 -0.32667818943 4.31175378021
128 10.722618657 -3.84930808461 4.24381817444 -2.98213646167 -1.24055675886 3.85565645698
129 10.9852625103 -2.45564554373 4.10913298554 -4.06021384899 -1.78003663002 3.73618902711
130 11.0785400393 -1.64426282131 3.70889904733 -5.40089498255 -2.38508579126 3.92877160121
131 11.4671773117 -0.89855252137 3.23579633674 -5.92467008055 -2.66230569085 4.02132147386
132 11.3522992738 0.0923269920652 3.49110060067 -6.06298209229 -2.90676386373 4.28706502882
133 11.6205008177 0.630167630975 3.36792613387 -5.16845746422 -3.50030230286 4.41213025634
134 12.0695851375 1.01005583788 2.69950784049 -4.69316605485 -4.22381048824 5.09078730552
135 13.0331282616 0.831539377651 1.7725595308 -4.27154360215 -4.99306362398 5.21156107915
136 13.8717092906 1.18321514272 0.840087907955 -3.39392122904 -5.28452725436 5.84651863729
137 13.7700092819 1.7661137556 -0.13542086671 -2.7366412352 -5.34945483171 6.8298288053
138 14.0846204072 2.61381054308 -0.8841483624 -1.95724674648 -5.42724531155 7.63282915517
139 13.8891845033 3.25264129591 -1.47251299264 -0.833516082045 -5.73095305002 7.95832647859
140 13.1608405542 4.10694428676 -2.16618726563 0.328295649285 -5.87247362541 7.66502938326
141 12.2608957453 5.41409020058 -2.29424906242 1.60127952752 -6.37455654129 7.37316468242
142 11.4157829975 6.54031323142 -2.74207860467 2.65671362277 -5.79374922436 7.58229427764
143 10.3061356357 8.48458821342 -2.99227781465 3.53802011451 -5.50873136918 7.38760321886
144 9.49826514456 9.85143632948 -3.90399690615 3.7624648716 -5.51403122878 7.12862629546
145 8.8677823868 11.5311194017 -4.62156351919 4.06011071659 -5.22847479326 6.68836552568
146 8.14866305813 13.3130181445 -5.33058160194 3.64383396012 -5.64041998881 6.31244791629
147 7.48334446642 14.9301342255 -6.59623391222 2.81721056035 -5.84164849604 5.71605041777
148 6.73030603628 16.4030941252 -7.86098094919 1.34704669466 -5.55473988012 4.98174770753
149 6.05616389453 17.5950182265 -9.00179721508 0.308636321419 -5.41727584592 4.16263578445
150 5.06242589466 18.4116549719 -10.1346493676 -0.263004243741 -5.25752948306 3.4849069269
151 4.09986825799 18.8281379931 -10.817213989 -0.961755495751 -4.85268896417 2.67768960765
152 2.5101968554 18.760872748 -10.8489558508 -1.48293509494 -4.10067612849 1.89314422836
153 1.09966643704 18.6404943152 -10.2564601949 -1.66127393825 -3.15362272976 1.22993412134
154 -0.188994139428 18.574546873 -9.65055732651 -2.10918369459 -1.57883104111 1.06714535259
155 -1.23731954732 17.5434520249 -8.86887100661 -2.01949861092 0.602946406128 1.05525074876
156 -1.56422061733 16.651585921 -7.57834086886 -2.09588534417 2.68537870126 1.38795588124
157 -1.97602257343 15.1677971189 -6.89285416276 -1.84110820141 5.08279454427 1.08597274574
158 -2.3431338215 13.6665331041 -5.42708488337 -2.02997800899 7.14713283224 0.604126699186
159 -2.36762203766 11.7686677035 -3.97361700784 -2.15160548974 8.71961550098 -0.211270738503
160 -1.99107990428 9.97708597395 -2.06417213021 -2.27614932567 9.55991540332 -0.952393365378
161 -1.72464307039 8.59087188441 -0.286074389362 -2.2254425608 10.2121132615 -2.02455782825
162 -0.91331764375 6.92740351781 1.52953948199 -2.19645089637 10.1827205266 -2.3543867126
163 0.165462762782 5.26029686921 2.79652105436 -2.18042526684 9.61606526724 -2.632695232
164 1.0754303223 3.00079196748 3.64369645024 -2.45063216302 9.16486100357 -3.25686399486
165 2.45877389329 1.12610843928 4.21925547377 -2.45490642817 8.53936297863 -4.02235852747
166 3.57704426994 -1.0327105891 4.41854738365 -2.06714005158 8.33636403181 -5.04213172955
167 4.51530849609 -2.64145002711 4.28326058906 -1.79958022041 8.18596261059 -6.23853636072
168 5.32675424386 -3.97267735705 4.55778185744 -1.55097383311 7.89913993835 -7.57301236136
169 5.77163305347 -4.27216812615 4.65834740964 -1.26723940338 8.02100806137 -8.22372052929
170 5.98299718409 -5.09085033087 4.1679757511 -1.0678443611 8.05882327585 -8.71549020485
171 5.34504878626 -5.77936798371 3.74061226129 -0.774535806614 7.98565656542 -8.17129489104
172 4.65904641815 -6.27847151904 2.8281884317 -0.621905579569 8.2578115181 -7.64612177602
173 3.87095443011 -7.12398533732 2.52668658075 -1.07686844637 7.87289847133 -7.13842387376
174 1.99816739221 -7.68628611746 1.82928235251 -2.17618537915 7.38479572566 -6.13173702771
175 -0.0638853671149 -8.55781221963 1.8346395079 -3.55959770508 7.40971938975 -4.51835090198
176 -2.45887129612 -8.87792373977 1.9904782986 -4.68244028493 7.30418056389 -2.40964276236
177 -4.40130135401 -9.27085819567 2.60062105463 -4.80797533784 6.94522250524 -0.611684012504
178 -6.5216348073 -9.59612633597 3.91740984813 -4.59415894785 6.61038596976 0.680341545094
179 -8.74660181313 -9.52983511907 4.90558442782 -4.16489323816 6.45179125207 1.30730634199
180 -10.5212812878 -10.0239539216 6.17075545356 -3.3371239228 6.09713037688 2.01429042456
181 -11.8302606665 -10.2506160253 7.08611282706 -2.63797790287 6.25824610888 2.62509781164
182 -12.4395439859 -9.846623484 7.6277298308 -2.02201962522 6.50788382021 3.01493829545
183 -12.8937849258 -9.41037341879 7.31879098766 -1.18158221301 6.63169999974 3.23388838728
184 -12.7510038433 -8.74041386894 6.31473974748 -0.808770034873 6.73368648728 4.09954167205
185 -12.7339869968 -8.56400016382 5.32641619876 -0.949293663707 6.81636429711 4.58208672711
186 -12.5132836541 -8.64759470613 4.3608448041 -1.71820302477 6.70893471053 4.80499022773
187 -12.6414543129 -8.01969025845 4.34995287641 -3.05302280009 6.97289636674 4.74634226782
188 -11.9578583675 -7.57868464353 3.97719799406 -3.41463365333 7.3707009639 4.22813631959
189 -11.6936102324 -7.21067385172 3.99557848012 -3.64958645638 7.34033420076 3.68685163137
190 -10.6330653536 -6.41363226291 3.72413972468 -3.06261984316 7.13624663413 3.51126871506
191 -9.74097006658 -5.22406874782 3.26156224878 -2.67632023852 6.82427111469 3.15120484786
192 -8.29098577444 -4.55123294984 2.64853178546 -1.43478372183 6.38034341502 2.86409569672
193 -6.47442308498 -3.93135564087 2.20381340404 0.145518674892 6.20209624495 2.36390927115
194 -4.54377876893 -2.95191866756 1.6418735873 1.93798963498 6.29812397142 1.68375680213
195 -2.7495557039 -2.48567999135 1.37178701226 3.24300987538 6.04544958376 1.18125562707
196 -1.14649427763 -1.37190160382 1.04312123224 4.35096128213 5.20546480821 1.25906902522
197 0.489975171746 -0.36302204829 0.854274342962 5.16366753706 4.48026639734 2.01529883028
198 1.42261409826 1.1090056491 0.382202956398 5.69783035988 3.70790210077 2.39589750485
199 2.21231609772 1.72807508758 0.457307410099 6.10125567301 3.10156951407 3.03122175598
200 2.95268643101 2.21639555722 0.660465639181 6.44606167412 2.12303781408 4.02683905743
201 3.41353357436 2.29316044261 0.801075211684 6.69971009002 1.13922917279 5.14301813812
202 3.93537207501 2.51909488996 0.549989635997 6.91663191126 0.551463283446 6.71798744369
203 4.12885992243 1.76947701786 0.514587146794 6.57411774133 -0.0383785465828 8.26474430742
204 3.65934965721 0.684243387679 0.26059037255 6.06137781047 -0.530453494057 9.51419337127
205 3.64652113217 -0.0200884732551 -0.692912239119 5.54870663454 -0.63664205406 10.5534815159
206 3.31960287343 -0.544492678911 -1.09889867359 4.89190792525 -1.3973982257 11.3164321158
207 2.88102086999 -1.67288779276 -1.53603109381 4.62597529422 -2.35938290457 11.996189244
208 2.10193004891 -2.14580142728 -1.58157550895 4.27802948439 -3.34344364728 12.0867165756
209 1.30066576115 -2.21609188958 -1.48748437983 3.95516203726 -3.92166119497 12.1234431703
210 0.39363117258 -2.72906673314 -1.5642549948 4.14033053749 -4.66671259345 11.6412418899
211 -0.495941381267 -3.29791642088 -2.4006931616 3.71599226483 -4.90432965025 11.2911073813
212 -1.10694300104 -2.49603333871 -2.89129400326 3.16956241562 -5.02980740738 10.856690781
213 -1.48434457111 -1.47183690244 -4.21826998636 2.39087839457 -4.75031286534 10.1404362413
214 -1.24778175666 -0.213500690242 -5.64047155501 2.01403259355 -4.65655405174 9.33033121481
215 -0.673494699442 0.615322294503 -7.43086153239 1.36085497753 -4.62952190297 8.25254030639
216 -0.0419614808589 1.01885074004 -8.25007658787 1.13211303698 -4.69304000414 7.33449003125
217 0.959813168825 0.96491822278 -8.88405438818 0.697484442325 -5.01967751356 6.34023636936
218 1.08546854288 1.28356870054 -8.92868780042 0.215192061653 -6.28087794178 5.34256214943
219 1.10987654495 1.33749548822 -8.83901990548 0.413244663823 -6.52621846966 4.50747043345
220 1.1962671213 1.76441780053 -8.59236157468 0.606624795173 -6.42663840486 3.73680209195
221 1.10168324848 2.40635398461 -7.85840263912 0.984421706126 -6.89268227542 2.93424291958
222 0.711487530838 2.05812169589 -7.12937114059 1.76227493837 -6.92281985545 2.31341450067
223 0.889929506553 2.36464838671 -6.7445153896 2.94910544479 -6.91439737586 1.34618152839
224 1.00429761204 2.94729489815 -5.68362673614 3.66012887981 -7.24883284088 0.16267245832
225 1.75012250354 3.16076178388 -4.28586181745 4.43663566124 -7.80271114143 -0.70692105721
226 2.89348270203 3.8940045222 -2.88200062782 4.70784523356 -8.37045502063 -1.79944844012
227 4.2071374164 4.6915675026 -1.68152226673 4.88851028552 -9.07272939012 -3.04553997128
228 5.80251547863 4.75011805969 -1.18528352037 4.7505305893 -9.63193619816 -4.40715698268
229 7.49950187625 4.46552992285 -1.03251005387 5.05261112763 -10.506670864 -4.91350270455
230 8.26113467331 4.29823770582 -0.686455004768 5.16668129506 -11.2209773472 -5.58298669942
231 9.2036502463 3.82663041507 -0.874883634853 5.11708606831 -12.0487294738 -6.06773764199
232 9.70435806347 3.07784906135 -0.263845918742 5.30993793258 -13.0614323767 -6.43328471529
233 9.92059233535 2.57447126086 -0.132931365091 5.31841770794 -13.7615295066 -7.00727383445
234 9.66321969378 2.06025882847 0.346336371381 4.90957794365 -14.2227605317 -7.37654513341
235 9.5479405854 1.66967349952 0.627371596934 4.16143257308 -14.4486204945 -7.11693795644
236 8.23242948778 1.47763523533 1.11120580703 3.60307374257 -14.7717113952 -7.56086565611
237 6.89262497964 1.01663339337 1.20360671065 3.05809347658 -14.6561458079 -7.6693838625
238 5.33264997958 1.0856175119 1.54828666105 2.49394204276 -13.7347723775 -7.5068930318
239 4.51669505395 1.44299420704 1.71674771197 1.85456125044 -12.6281043962 -7.16300376317
240 3.20290855929 2.41965233504 1.66942139809 1.05513042762 -11.3222762854 -6.761303053
241 1.71239896231 3.56312712509 1.23925041509 -0.14366630234 -9.48657680554 -5.77455513823
242 0.447808342814 4.67669924782 0.992087881425 -1.05462049519 -7.27249599782 -5.08592862341
243 -1.11141780142 5.15489555321 0.947849810063 -2.19065256348 -5.14598032992 -4.55460767126
244 -1.70913310288 5.67353121979 0.380668575423 -3.69668358714 -3.18239094065 -4.64536991558
245 -2.46709897005 6.49344528378 -0.0230418415059 -4.57897556628 -1.6644825019 -4.81418047076
246 -3.42006529323 7.78787153454 -0.256682800387 -5.80996392997 -0.691256391091 -4.81152767617
247 -3.67251049776 8.94094909724 -0.833831208832 -6.42984696852 0.321249414321 -5.11796269374
248 -3.85049983682 9.53315827428 -1.15018985541 -6.82788074879 0.748506333981 -4.76802872036
249 -4.35714922632 9.97989346715 -1.39417820289 -6.51859813098 0.885133849808 -4.77281864753
250 -4.81545816664 9.98081019962 -2.05594445627 -5.91515898115 1.03036146214 -4.24678609582
251 -5.17453081685 9.33130524306 -2.87161863257 -5.51403695836 0.661519881524 -3.83485808901
252 -5.74069333253 8.33911422923 -2.40736811991 -5.59348328623 -0.0311285678263 -2.83418157024
253 -5.82365762127 6.72113871156 -2.23849453937 -5.32339671118 -0.917494506077 -2.96099431903
254 -7.01002403187 5.13417739934 -1.61049268887 -5.30139513185 -1.58900677155 -3.30209328321
255 -7.19302675163 3.3006666183 -1.42709462822 -5.47643373826 -2.28823300557 -3.29752108
256 -7.51840948349 1.64218871409 -1.18401155406 -6.40698595249 -2.84375569499 -3.24308435989
257 -6.95502008353 0.272013432112 -0.685962261064 -7.00074211559 -2.91736358294 -3.41319552926
258 -6.0059154959 -0.368421602552 -0.181938737139 -7.47898998718 -2.88542691543 -3.76681362126
259 -5.01797582891 -1.54043140968 0.253825459863 -8.324102735 -2.02914149061 -4.26562494813
260 -4.44622697473 -2.94501452613 0.497190429261 -8.90319117854 -1.27190900941 -4.73754163608
261 -3.5238852457 -3.96758949183 0.799293312941 -8.78630778833 -0.304626762768 -5.36685555994
262 -2.31898938001 -5.0697425657 0.846012291556 -8.31550836807 0.634017907358 -5.70602365635
263 -0.676405325042 -5.58264292475 0.585087311654 -7.88607650062 0.627801315281 -6.20215354073
264 0.671615397874 -6.06871167025 0.857792303824 -7.13836657798 1.34320214786 -5.81586539525
265 2.22472636356 -5.80251547863 0.570679714937 -6.55148590842 1.51758185281 -5.83620539698
266 3.26357906022 -5.37949500891 0.455513479243 -5.81145362023 1.68224992313 -5.71844538135
267 4.43435528921 -5.05019897531 0.328810738343 -5.55562796471 1.97412035355 -5.26836984454
268 5.44050928451 -4.88775971081 0.538286400074 -5.10657802235 1.49423955223 -4.14638670138
269 5.72836901036 -4.82699753664 0.337763203892 -4.42142363178 0.516197731156 -3.07270962993
270 5.81179739491 -5.37329560556 0.610326102529 -3.30601804411 0.0816476317217 -2.25493842809
271 5.05266269383 -5.34801097806 0.702199884978 -1.68371669508 -0.815903359422 -1.51222469742
272 4.25469291339 -5.36014049459 1.054460067 -0.217350393667 -1.06188560003 -0.369866029153
273 3.32456468793 -4.99432413113 1.01579114541 0.840838482666 -1.22057772055 0.789999937504
274 2.64849167841 -4.25571277827 1.15774143915 2.30544465774 -1.0118434662 1.28791745021
275 1.91624588666 -2.72530813001 1.59969243443 3.3657603534 -0.677465296963 1.41147579873
276 1.48507222751 -0.841571868644 2.02052420537 3.901854044 -0.457270167843 1.85344971231
277 1.28135135387 1.06817667662 2.18667623638 4.73879641366 -0.211830518269 2.08274742192
278 0.767729068008 3.6769451911 2.53015297541 5.59105394518 -0.229502828502 2.24629822454
279 0.180879911134 5.60591647039 2.55171910682 5.89413143007 -0.447618120826 2.8938035584
280 -0.664751363489 7.63752740909 2.39360567367 6.22008711972 -0.113379753289 3.21177794596
281 -1.56293719187 8.77834367498 2.59932044044 6.60935464573 -0.100382205707 3.32039355519
282 -1.91801059667 9.37066744359 2.11668944171 6.57870140369 0.17165586359 3.17499405552
283 -2.48015094863 9.44131313972 1.64363256774 6.94464954744 0.190926153114 3.65154597204
284 -3.18134815746 9.0417323734 1.08741659938 7.18827120193 0.104549900709 3.62781978974
285 -4.20392885275 8.42958426508 0.281891797458 7.36898209052 -0.751514362405 3.56002169384
286 -5.56658291775 6.97719355021 -0.19971819048 7.02944730112 -1.25924664214 3.45244313823
287 -6.82352626955 5.48613964331 -0.696837000016 6.56111159938 -2.00746649722 3.3428420416
288 -9.01474606125 3.71635322825 -0.551419165696 5.89166771155 -2.60719288054 3.16891497331
289 -9.79379677529 1.38419154852 -0.367516902193 5.15836767745 -3.00284888597 2.92606681184
290 -9.9719293538 -0.204779126684 -0.229990415586 4.47543636312 -3.69786960977 2.67399975945
291 -9.36041149905 -2.19300169044 -0.155676643642 3.8497263438 -4.13249247485 2.25502437176
292 -8.00525172201 -3.88549609895 0.555375439272 3.42632199235 -3.76076891652 2.19666862033
293 -6.86231551228 -5.13685884182 0.565601017041 2.99894131381 -2.93697592826 1.83041680895
294 -6.28723777331 -6.22839500775 0.717400455283 2.86439936435 -1.98479455727 1.62259928708
295 -5.65909841293 -6.86512300548 0.754304666868 2.37849677661 -0.996826242391 1.58276726116
296 -4.56582045531 -6.83888153846 1.19795161722 1.68801387855 -0.0579695778802 1.57751323818
297 -3.78956004573 -6.00041510107 1.40332833888 1.05534815159 0.826737991328 1.23268431876
298 -2.45038579117 -5.27350927596 1.43567753599 1.01603178768 2.11078797642 0.929772991626
299 -1.65526934055 -4.38886816986 1.70493332224 1.21092911128 3.59933232817 0.600551442544

